Understanding and Mitigating the Threat of Vec2Text to Dense Retrieval Systems

The emergence of Vec2Text -- a method for text embedding inversion -- has raised serious privacy concerns for dense retrieval systems which use text embeddings, such as those offered by OpenAI and Cohere. This threat comes from the ability for a malicious attacker with access to embeddings to reconstruct the original text. In this paper, we investigate various factors related to embedding models that may impact text recoverability via Vec2Text. We explore factors such as distance metrics, pooling functions, bottleneck pre-training, training with noise addition, embedding quantization, and embedding dimensions, which were not considered in the original Vec2Text paper. Through a comprehensive analysis of these factors, our objective is to gain a deeper understanding of the key elements that affect the trade-offs between the text recoverability and retrieval effectiveness of dense retrieval systems, offering insights for practitioners designing privacy-aware dense retrieval systems. We also propose a simple embedding transformation fix that guarantees equal ranking effectiveness while mitigating the recoverability risk. Overall, this study reveals that Vec2Text could pose a threat to current dense retrieval systems, but there are some effective methods to patch such systems.

==> analysis/noise_injection_results.tsv <==
Model	Noise	top 10	Effectiveness (top 20)	top 100	top 1000	Reconstructibility (bleu)	tf1	exact	cos
GTR original	0.001	0.6338	0.7108	0.8161	0.8931	93.63991804549701	0.9087	0.2170	0.9754
GTR original	0.01	0.6283	0.7011	0.8097	0.8925	18.291746058991826	0.4686	0.0010	0.7690
GTR original	0.1	0.0524	0.0884	0.2017	0.3740	1.5564031479962268	0.1077	0.0000	0.0158
GTR original	1	0.0463	0.0681	0.1565	0.2853	1.4458404228060158	0.0828	0.0000	-0.0058
GTR fixed	0.001	0.7158	0.7726	0.8565	0.9127	72.2051252537459	0.8368	0.0470	0.9823
GTR fixed	0.01	0.7066	0.7690	0.8499	0.9094	11.153643823068448	0.4047	0.0010	0.7947
GTR fixed	0.1	0.0501	0.0820	0.1911	0.3565	1.9629711402031162	0.1025	0.0000	0.0563
GTR fixed	1	0.0382	0.0665	0.1584	0.2972	1.7348592012458366	0.0889	0.0000	-0.0047
DPR	0.001	0.7482	0.8006	0.8626	0.9139	77.37796813374702	0.8771	0.3330	0.9879
DPR	0.01	0.7479	0.7992	0.8623	0.9136	79.93787859928769	0.8662	0.2550	0.9841
DPR	0.1	0.7368	0.7861	0.8604	0.9125	12.71625415781199	0.4107	0.0010	0.8380
DPR	1	0.0463	0.0787	0.1934	0.3648	1.9709152311486524	0.1225	0.0000	0.0705
